Power of Bonus in Pricing for Crowdsourcing

We consider a simple form of pricing for a crowdsourcing system, where pricing policy is published a priori, and workers then decide their task acceptance. Such a pricing form is widely adopted in practice for its simplicity, e.g., Amazon Mechanical Turk, although additional sophistication to pricing rule can enhance budget efficiency. With the goal of designing efficient and simple pricing rules, we study the impact of the following two design features in pricing policies: (i) personalization tailoring policy worker-by-worker and (ii) bonus payment to qualified task completion. In the Bayesian setting, where the only prior distribution of workers' profiles is available, we first study the Price of Agnosticism (PoA) that quantifies the utility gap between personalized and common pricing policies. We show that PoA is bounded within a constant factor under some mild conditions, and the impact of bonus is essential in common pricing. These analytic results imply that complex personalized pricing can be replaced by simple common pricing once it is equipped with a proper bonus payment. To provide insights on efficient common pricing, we then study the efficient mechanisms of bonus payment for several profile distribution regimes which may exist in practice. We provide primitive experiments on Amazon Mechanical Turk, which support our analytical findings.

==> comment.txt <==
META REVIEWER

This paper provides a theoretical comparison between common and personalised pricing mechanisms in crowdsourcing. It is commendable that this is accompanied by an extensive study on a real-world crowdsourcing site. In general, the reviewers agree there is novelty and potential significance in the work.

However, it is not quite ready for publication at AAAI yet. Several issues need to be addressed, including clarity of exposition, the exact difference between personalised / common pricing, the relationship to existing work, and how the experimental results relate to the theoretical analysis.

As such, I would recommend rejection, but it is clear that this paper has the potential to be included in a top-tier conference with some modest additional work.



REVIEWER 1

This paper studies common pricing with bonuses, which can be often found in the crowdsourcing market. The authors analyze the Price of Agnosticity (PoA) that quantifies the utility gap between personalized and common pricing policies and analytically prove that the impact of bonus is significant in common pricing. Also, the authors validate their analytical findings through extensive experiments on Amazon Mechanical Turk.

The combination of base payment and a bonus is a common reward design in MTurk, and the theoretical analysis of such a payment method is interesting. The discussion seems sound. The authors should consider giving a clear explanation of the following point.

1. Please clarify the difference between this study and (Balkanski and Hartline 2016).
It might be possible to view the LBZB pricing as offering different posted prices for the different workers. Here, since the base payment is set to zero, there is no interaction in the allocation of reward between the base payment and the bonus. Consider a spammer-hammer case, and assume that the costs for spammers and hammers are drawn from distributions F_s and F_h, respectively. Cannot this problem setting be dealt with Balkanski and Hartline? Compared to Balkanski and Hartline, is the proposed method more efficient?

2. Please clarify the relationship between the theoretical analysis and the experiments in MTurk.
I appreciate that the authors conducted the experiments on MTurk. However, if I see only the experiment, such comparison is likely to exist already. I mean the experimental comparison without a theoretical guarantee exists. For the estimated distribution of workers, what value of \alpha is calculated by the theoretical analysis? How useful is it to calculate \alpha in choosing the values of base payment and bonus.

3. Please clarify how the characterization of bonus payments based on LBZB is useful.
The LBZB pricing sets the base payment to zero. However, I think zero base payment is not common in MTurk. This is because workers worry about failing to obtain a bonus, and the requesters fail to get enough workers. This is supported by the fact that the authors did not examine the LBZB itself in the experiments. It seems that LBZB pricing is difficult to implement in the real crowdsourcing market. It is helpful if the authors discuss this point.



REVIEWER 2

almost no comment




REVIEWER 3
(a) language, (b) references to specific notions and methodologies, (c) disambiguations among claims, and (d) further clarifications regarding the modelling.

To begin, some parts of the introduction should be corrected to provide better intuition, for example I do not understand how datasets are decomposed into tasks, and how workers recruit other workers. Next, although adequate citation is provided in the first paragraph, the same does not hold for the second. In particular, it would be desirable to cite works that define the budget-feasible posted pricing, or personalized pricing, and that discuss why personalized pricing is more complex and prone to privacy concerns. In the first paragraph of the related work section, it is hard to distinguish among the two criteria, thus it would be nice to rephrase this sentence, and to also provide a reference for the Bayesian budget-feasible posted pricing problem.

Moving to the model and main results, I feel that more detailed explanations should be given. I miss to understand how f_i prior distributions are known to the requester, and if \pi, q_i() and (s_i,c_i) are published or not. And this brings us to one of the main concerns I have regarding this paper, if it is indeed a privacy-preserving approach, since such information can be considered personal and thus private. I would expect more focus on this matter, since it is also stated in the motivation.

The second main concern regards the distinction among personalized pricing and posted pricing with bonus. Since the amount of the final payment depends on the performance of each individual, then it seems that posted pricing with bonus is indeed a kind of personalized pricing. By adopting a methodology based on combinatorics the search of OPP is intractable, though it would be interesting to research the adaptability of specific bonus functions with given B, subject to varying worker distributions.
